Enabling Deep Reinforcement Learning on Energy Constrained Devices at the Edge of the Network

Deep Reinforcement Learning (DRL) solutions are becoming pervasive at the edge of the network as they enable autonomous decision-making in a dynamic environment. However, to be able to adapt to the ever-changing environment, the DRL solution implemented on an embedded device has to continue to occasionally take exploratory actions even after initial convergence. In other words, the device has to occasionally take random actions and update the value function, i.e., re-train the Artificial Neural Network (ANN), to ensure its performance remains optimal. Unfortunately, embedded devices often lack processing power and energy required to train the ANN. The energy aspect is particularly challenging when the edge device is powered only by a means of Energy Harvesting (EH). To overcome this problem, we propose a two-part algorithm in which the DRL process is trained at the sink. Then the weights of the fully trained underlying ANN are periodically transferred to the EH-powered embedded device taking actions. Using an EH-powered sensor, real-world measurements dataset, and optimizing for Age of Information (AoI) metric, we demonstrate that such a DRL solution can operate without any degradation in the performance, with only a few ANN updates per day.

==> csv_data/basic_results.csv <==
days,col_nrg,nrg_reg,down_time,avg_aoi,peak
0,15.322213999999999,0.0,1236,792.02,10440.0
1,15.327329999999998,0.0,2439,3974.33,25800.0
2,15.327329999999998,0.0,3108,3315.17,23400.0
3,15.327329999999998,0.0,3133,3170.33,22560.0
4,15.327329999999998,0.0,2844,4310.5,26880.0
5,15.327329999999998,0.0,3474,3480.67,23880.0
6,15.327329999999998,0.0,3467,3354.17,23280.0
7,15.327329999999998,0.0,3428,3117.0,22440.0
8,15.327329999999998,0.0,3619,3822.5,25080.0
9,15.327329999999998,0.0,3869,3244.5,23040.0
10,15.327329999999998,0.0,3720,3546.17,24000.0
11,15.327329999999998,0.0,3600,3198.83,22800.0
12,15.327329999999998,0.0,749,591.0,6240.0
13,15.327329999999998,0.0,0,488.88,2760.0
14,15.327329999999998,0.0,0,492.37,3000.0
15,15.327329999999998,0.3511939999980527,0,466.96,2880.0
16,15.327329999999998,0.9738730000000704,0,441.33,1920.0
17,15.327329999999998,2.1258680000000645,0,509.25,3120.0
18,15.327329999999998,1.7601889999999543,0,497.23,3120.0
19,15.327329999999998,0.9274669999999201,0,444.5,2760.0
20,15.327329999999998,1.8607630000001656,0,557.02,2880.0
21,15.327329999999998,1.7535799999999906,0,477.75,2280.0
22,15.327329999999998,1.9416160000001135,0,383.36,2040.0
23,15.327329999999998,0.0,0,404.42,1800.0
24,15.327329999999998,0.5294900000003722,0,445.6,2160.0
25,15.327329999999998,2.1498410000002046,0,513.84,2760.0
26,15.327329999999998,1.836675000000218,0,481.84,2400.0
27,15.327329999999998,1.2066710000000853,0,490.21,3480.0
28,15.327329999999998,1.2831500000001164,0,391.05,1800.0
29,15.327329999999998,0.8163230000000805,0,446.48,2400.0
30,15.327329999999998,1.1569879999999984,0,414.49,2640.0


==> csv_data/basic_results_2.csv <==
days,col_nrg,nrg_reg,down_time,avg_aoi,peak
0,15.322213999999999,0.0,2169,2439.22,19920.0
1,15.327329999999998,0.0,3411,3272.12,22920.0
2,15.327329999999998,0.0,3653,3211.5,22680.0
3,15.327329999999998,0.0,3918,3430.17,23520.0
4,15.327329999999998,0.0,3888,4007.82,25440.0
5,15.327329999999998,0.0,3487,3794.0,24360.0
6,15.327329999999998,0.0,435,519.0,3840.0
7,15.327329999999998,0.0,0,496.38,3480.0
8,15.327329999999998,0.0,0,508.35,3720.0
9,15.327329999999998,0.0,0,529.84,2880.0
10,15.327329999999998,1.0250459999973796,0,436.13,2520.0
11,15.327329999999998,0.671727000000244,0,501.54,2520.0
12,15.327329999999998,0.020732999999934165,0,429.65,2640.0
13,15.327329999999998,0.9980110000000195,0,500.22,2400.0
14,15.327329999999998,0.49593800000006105,0,442.03,2040.0
15,15.327329999999998,0.7285450000001514,0,467.77,2400.0
16,15.327329999999998,0.8081539999999432,0,426.35,2280.0
17,15.327329999999998,0.0,0,459.61,3240.0
18,15.327329999999998,0.0,0,466.4,2160.0
19,15.327329999999998,0.555905999999478,0,485.98,2520.0
20,15.327329999999998,0.6902259999999902,0,421.83,2280.0
21,15.327329999999998,0.0,0,426.15,2520.0
22,15.327329999999998,0.009585999999467631,0,533.11,3360.0
23,15.327329999999998,1.03686599999968,0,426.29,2280.0
24,15.327329999999998,0.3868239999998604,0,423.17,1920.0
25,15.327329999999998,0.0,0,397.17,2160.0
26,15.327329999999998,0.0,0,475.67,2040.0
27,15.327329999999998,0.0,0,490.36,3480.0
28,15.327329999999998,0.8100029999989893,0,460.83,2640.0
29,15.327329999999998,0.012055999999690314,0,476.91,2040.0
30,15.327329999999998,1.4572119999996023,0,461.93,2640.0


==> csv_data/basic_results_3.csv <==
days,col_nrg,nrg_reg,down_time,avg_aoi,peak
0,15.322213999999999,0.0,2874,3144.45,22800.0
1,15.327329999999998,0.0,3717,3638.0,24360.0
2,15.327329999999998,0.0,3836,3493.5,23640.0
3,15.327329999999998,0.0,4075,3311.18,23040.0
4,15.327329999999998,0.0,4020,3740.45,24600.0
5,15.327329999999998,0.0,3774,3735.79,24720.0
6,15.327329999999998,0.0,622,789.85,7560.0
7,15.327329999999998,0.0,202,540.17,3840.0
8,15.327329999999998,0.0,11,557.86,4080.0
9,15.327329999999998,0.0,501,548.73,4320.0
10,15.327329999999998,0.0,574,657.02,6600.0
11,15.327329999999998,0.0,624,601.5,5640.0
12,15.327329999999998,0.0,491,650.19,6480.0
13,15.327329999999998,0.0,343,609.26,3120.0
14,15.327329999999998,0.0,262,475.5,2760.0
15,15.327329999999998,0.0,98,527.32,3960.0
16,15.327329999999998,0.0,552,536.18,4200.0
17,15.327329999999998,0.0,546,711.45,7920.0
18,15.327329999999998,0.0,11,520.65,2640.0
19,15.327329999999998,0.0,496,569.71,4680.0
20,15.327329999999998,0.0,495,773.42,8280.0
21,15.327329999999998,0.0,1090,986.67,10560.0
22,15.327329999999998,0.0,185,710.45,7200.0
23,15.327329999999998,0.0,11,625.95,3480.0
24,15.327329999999998,0.0,0,442.77,2040.0
25,15.327329999999998,0.0,178,438.69,2160.0
26,15.327329999999998,0.0,739,682.42,6840.0
27,15.327329999999998,0.0,69,542.15,3000.0
28,15.327329999999998,0.0,5,631.12,6840.0
29,15.327329999999998,0.0,11,531.97,3240.0
30,15.327329999999998,0.0,950,790.47,8640.0


==> csv_data/learn.csv <==
,cap,avg_aoi,avg_peak,peak,avg_nrg,avg_reg,down_t,sum_down_t
0,1,2859.79,16714.29,31920.0,14.92,5.26,2356.86,16498.0
1,2,1242.75,10285.71,20880.0,14.92,2.82,1008.86,7062.0
2,3,720.6,5022.86,17640.0,14.92,1.28,254.57,1782.0
3,4,469.48,2640.0,3240.0,14.92,0.67,7.0,49.0
4,5,571.96,3822.86,13200.0,14.92,0.18,100.14,701.0
5,6,477.9,2777.14,3960.0,14.92,0.33,10.71,75.0
6,7,490.11,2914.29,5520.0,14.92,0.0,14.14,99.0
7,8,453.77,2708.57,3360.0,14.92,0.0,25.29,177.0
8,9,467.88,3137.14,6000.0,14.92,0.0,78.14,547.0
9,10,481.26,2588.57,3360.0,14.92,0.0,0.0,0.0


==> csv_data/learn_double_high.csv <==
,cap,avg_aoi,avg_peak,peak,avg_nrg,avg_reg,down_t,sum_down_t,num_tr_sum,num_tr_avg
0,1,955.38,6455.31,13507.2,18.83,5.62,2080.5,14563.52,180.65,1625.86
1,2,555.86,4248.69,5529.6,18.83,3.45,1032.01,7224.08,199.16,1792.43
2,3,372.09,2934.86,4795.2,18.83,2.0,334.82,2343.76,221.05,1989.43
3,4,310.84,1960.46,2788.8,18.83,1.15,15.63,109.4,232.73,2094.57
4,5,311.08,1959.09,2520.0,18.83,0.83,0.0,0.0,229.95,2069.57
5,6,309.81,1928.23,2529.6,18.83,0.5,0.0,0.0,229.19,2062.71
6,7,307.92,1902.86,2496.0,18.83,0.13,0.0,0.0,231.46,2083.14
7,8,307.43,1939.2,2587.2,18.83,0.01,0.0,0.0,233.0,2097.0
8,9,309.32,1935.77,2601.6,18.83,0.0,0.0,0.0,231.29,2081.57
9,10,308.51,1887.09,2424.0,18.83,0.0,0.0,0.0,232.92,2096.29


==> csv_data/learn_double_low.csv <==
,cap,avg_aoi,avg_peak,peak,avg_nrg,avg_reg,down_t,sum_down_t,num_tr_sum,num_tr_avg
0,1,12009.64,38055.77,61137.6,5.82,0.18,4137.21,28960.44,83.78,754.0
1,2,5975.81,21795.43,40478.4,5.82,1.07,1091.77,7642.36,29.87,268.86
2,3,4835.89,17918.4,37497.6,5.82,0.58,929.22,6504.56,31.08,279.71
3,4,4065.93,14321.83,25070.4,5.82,0.04,513.0,3591.0,28.87,259.86
5,5,5381.88,19941.94,45321.6,5.82,0.0,1766.47,12365.32,34.33,309.0
4,6,6258.23,22512.0,46425.6,5.82,0.0,984.06,6888.44,26.56,239.0
6,7,6835.66,24554.06,50942.4,5.82,0.0,702.11,4914.8,27.9,251.14
7,8,6310.14,23116.8,53251.2,5.82,0.0,1742.87,12200.08,32.27,290.43
8,9,7895.16,27196.8,57528.0,5.82,0.0,2767.74,19374.16,38.92,350.29
9,10,11062.75,35640.68,59068.8,5.82,0.0,4580.79,32065.56,89.59,806.29

==> csv_data/learn_double_med.csv <==
,cap,avg_aoi,avg_peak,peak,avg_nrg,avg_reg,down_t,sum_down_t,num_tr_sum,num_tr_avg
0,1,3087.73,17163.43,32673.6,14.92,5.43,2378.7,16650.88,84.3,758.71
1,2,1189.2,9085.03,16670.4,14.92,3.29,807.85,5654.92,107.93,971.43
2,3,764.01,4692.34,12676.8,14.92,2.16,153.23,1072.64,118.86,1069.71
3,4,663.59,3800.91,6537.6,14.92,1.94,52.46,367.24,120.78,1087.0
4,5,651.21,3747.43,6624.0,14.92,1.4,46.04,322.28,123.79,1114.14
5,6,650.08,3775.54,6489.6,14.92,1.14,46.09,322.6,122.94,1106.43
6,7,655.41,3814.63,6086.4,14.92,0.81,45.94,321.6,122.37,1101.29
7,8,647.68,3807.09,6532.8,14.92,0.38,45.54,318.8,123.68,1113.14
8,9,640.11,3614.4,5620.8,14.92,0.14,31.5,220.48,123.21,1108.86
9,10,664.68,3879.09,6763.2,14.92,0.02,58.6,410.2,122.32,1100.86

==> csv_data/learn_high.csv <==
,cap,avg_aoi,avg_peak,peak,avg_nrg,avg_reg,down_t,sum_down_t
0,1,844.94,6219.43,12955.2,18.83,5.4,2036.45,14255.12
1,2,492.06,3958.63,5376.0,18.83,3.04,1007.23,7050.6
0,3,307.3,2601.6,4483.2,18.83,1.49,306.46,2145.2
1,4,265.46,1786.97,2774.4,18.83,0.76,56.31,394.16
0,5,260.36,1636.8,2198.4,18.83,0.38,3.82,26.72
1,6,257.89,1605.26,2160.0,18.83,0.08,0.0,0.0
0,7,258.69,1610.06,2030.4,18.83,0.0,0.0,0.0
1,8,260.23,1651.89,2131.2,18.83,0.0,0.9,6.28
0,9,257.98,1632.0,2116.8,18.83,0.0,0.0,0.0
1,10,259.64,1664.23,2203.2,18.83,0.0,0.0,0.0


==> csv_data/learn_low.csv <==
,cap,avg_aoi,avg_peak,peak,avg_nrg,avg_reg,down_t,sum_down_t
0,1,5681.75,23082.51,43656.0,5.82,1.14,1913.47,13394.28
1,2,4103.08,17345.83,37656.0,5.82,0.54,958.39,6708.76
0,3,3096.41,13738.29,29102.4,5.82,0.23,557.07,3899.52
1,4,2760.14,12056.23,23884.8,5.82,0.03,270.22,1891.56
0,5,2684.7,12149.49,21571.2,5.82,0.0,283.39,1983.72
1,6,2422.86,9648.0,20692.8,5.82,0.0,285.71,1999.96
0,7,2721.46,12001.37,22488.0,5.82,0.0,264.28,1849.96
1,8,2656.99,11901.94,22094.4,5.82,0.0,273.49,1914.44
0,9,6400.67,25138.29,50601.6,5.82,0.0,2865.72,20060.04
1,10,8330.32,29650.97,53112.0,5.82,0.0,4083.15,28582.04


==> csv_data/random.csv <==
,cap,avg_aoi,avg_peak,peak,avg_nrg,avg_reg,down_t,sum_down_t
0,1,2843.43,17884.27,31156.8,14.34,2.64,3494.96,31454.6
1,2,2627.27,17755.2,30945.6,14.34,0.69,2667.14,24004.28
2,3,2439.1,17104.0,32188.8,14.34,0.0,2353.8,21184.2
3,4,2366.52,16844.8,31329.6,14.34,0.0,2308.39,20775.48
4,5,2250.16,16387.73,31574.4,14.34,0.0,2243.04,20187.36
5,6,2184.26,16013.87,31776.0,14.34,0.0,2200.46,19804.12
6,7,2099.1,15426.13,32260.8,14.34,0.0,2126.83,19141.44
7,8,2023.04,14734.4,31464.0,14.34,0.0,2057.75,18519.76
8,9,1944.09,14097.07,31252.8,14.34,0.0,1996.21,17965.88
9,10,1889.5,13748.8,31944.0,14.34,0.0,1929.72,17367.48


==> csv_data/random_4F.csv <==
days,col_nrg,nrg_reg,down_time,avg_aoi,peak
0,15.322213999999999,0.0,811,824.23,10680.0
1,15.327329999999998,0.0,2296,2610.08,20640.0
2,15.327329999999998,0.0,2198,2600.78,20640.0
3,15.327329999999998,0.0,2497,3100.17,22680.0
4,15.327329999999998,0.0,2458,3071.18,22560.0
5,15.327329999999998,0.0,2292,2795.7,21480.0
6,15.327329999999998,0.0,1878,2781.28,21360.0
7,15.327329999999998,0.0,2236,2743.61,21240.0
8,15.327329999999998,0.0,2287,2795.5,21480.0
9,15.327329999999998,0.0,2449,3494.48,24120.0
10,15.327329999999998,0.0,2102,2227.65,18960.0
11,15.327329999999998,0.0,1923,2951.32,22080.0
12,15.327329999999998,0.0,2283,3015.5,22320.0
13,15.327329999999998,0.0,2257,2771.17,21360.0
14,15.327329999999998,0.0,1954,2552.83,20400.0
15,15.327329999999998,0.0,2192,2522.42,20280.0
16,15.327329999999998,0.0,2251,2770.9,21360.0
17,15.327329999999998,0.0,2228,2666.45,20880.0
18,15.327329999999998,0.0,2086,2308.21,19320.0
19,15.327329999999998,0.0,2296,2930.95,21960.0
20,15.327329999999998,0.0,2303,2618.01,20760.0
21,15.327329999999998,0.0,2350,3126.91,22800.0
22,15.327329999999998,0.0,2066,2581.83,20520.0
23,15.327329999999998,0.0,2273,3015.1,22320.0
24,15.327329999999998,0.0,2050,2722.83,21120.0
25,15.327329999999998,0.0,2044,2668.46,20880.0
26,15.327329999999998,0.0,2397,2884.83,21840.0
27,15.327329999999998,0.0,2033,2772.07,21360.0
28,15.327329999999998,0.0,2394,2795.7,21480.0
29,15.327329999999998,0.0,2315,3049.64,22440.0
30,15.327329999999998,0.0,2174,2582.34,20520.0


==> csv_data/random_high.csv <==
,cap,avg_aoi,avg_peak,peak,avg_nrg,avg_reg,down_t,sum_down_t
0,1,1223.09,9384.76,23520.0,18.91,4.52,2407.54,21667.86
1,2,584.19,5645.71,15668.57,18.91,2.14,1409.64,12686.71
2,3,414.57,4245.71,14417.14,18.91,0.57,756.09,6804.86
3,4,363.24,3763.81,13405.71,18.91,0.09,598.97,5390.71
4,5,337.78,3520.0,12360.0,18.91,0.0,590.64,5315.71
5,6,335.65,3539.05,12068.57,18.91,0.0,556.65,5009.86
6,7,310.02,3278.09,10268.57,18.91,0.0,503.36,4530.29
7,8,302.62,3405.71,9154.29,18.91,0.0,513.38,4620.43
8,9,272.5,2786.67,7611.43,18.91,0.0,449.51,4045.57
9,10,276.63,3003.81,6840.0,18.91,0.0,485.49,4369.43


==> csv_data/random_low.csv <==
,cap,avg_aoi,avg_peak,peak,avg_nrg,avg_reg,down_t,sum_down_t
0,1,13616.65,45584.76,53314.29,5.27,0.0,6947.8,62530.14
1,2,13660.4,45636.19,53194.29,5.27,0.0,6930.38,62373.43
2,3,13571.0,45474.29,53417.14,5.27,0.0,6925.98,62333.86
3,4,13630.13,45620.95,53468.57,5.27,0.0,6884.13,61957.14
4,5,13658.46,45647.62,54291.43,5.27,0.0,6834.92,61514.29
5,6,13453.43,45314.29,53211.43,5.27,0.0,6893.32,62039.86
6,7,13744.6,45832.38,53708.57,5.27,0.0,6713.84,60424.57
7,8,13627.38,45586.67,54514.29,5.27,0.0,6815.51,61339.57
8,9,13618.65,45561.91,54017.14,5.27,0.0,6817.29,61355.57
9,10,13675.11,45689.52,53605.71,5.27,0.0,6798.06,61182.57


==> csv_data/thold.csv <==
,cap,avg_aoi,avg_peak,peak,avg_nrg,avg_reg,down_t,sum_down_t
0,1,3325.87,19481.6,32750.4,14.34,1.67,1758.62,15827.56
1,2,2251.54,15684.27,29520.0,14.34,0.44,1051.01,9459.08
2,3,1201.98,9819.2,21686.4,14.34,0.0,343.63,3092.64
3,4,801.83,6817.6,15619.2,14.34,0.0,113.2,1018.76
4,5,632.31,5371.2,11212.8,14.34,0.0,14.37,129.28
5,6,551.45,4363.2,8457.6,14.34,0.0,0.0,0.0
6,7,513.22,3894.4,7281.6,14.34,0.0,0.0,0.0
7,8,485.97,3432.53,6100.8,14.34,0.0,0.0,0.0
8,9,476.9,3380.27,5966.4,14.34,0.0,0.0,0.0
9,10,472.93,3278.93,5428.8,14.34,0.0,0.0,0.0


==> csv_data/thold_high.csv <==
,cap,avg_aoi,avg_peak,peak,avg_nrg,avg_reg,down_t,sum_down_t
0,1,1447.17,11104.76,22474.29,18.91,2.82,836.13,7525.14
1,2,638.71,6161.91,10577.14,18.91,1.44,83.55,752.0
2,3,351.23,3573.33,7200.0,18.91,0.28,0.0,0.0
3,4,280.36,2657.14,5074.29,18.91,0.06,0.0,0.0
4,5,255.61,2129.52,3377.14,18.91,0.0,0.0,0.0
5,6,254.34,2041.9,3651.43,18.91,0.0,0.0,0.0
6,7,249.98,1889.52,3034.29,18.91,0.0,0.0,0.0
7,8,251.78,1908.57,3274.29,18.91,0.0,0.0,0.0
8,9,253.17,1820.95,2982.86,18.91,0.0,0.0,0.0
9,10,253.76,1784.76,3051.43,18.91,0.0,0.0,0.0


==> csv_data/thold_low.csv <==
,cap,avg_aoi,avg_peak,peak,avg_nrg,avg_reg,down_t,sum_down_t
0,1,11912.02,38405.72,54394.29,5.27,0.0,4317.48,38857.29
1,2,9498.96,33472.38,52251.43,5.27,0.0,3402.19,30619.71
2,3,7587.06,30400.0,50605.71,5.27,0.0,2599.98,23399.86
3,4,5903.55,25607.62,44400.0,5.27,0.0,1800.48,16204.29
4,5,4750.04,22556.19,42942.86,5.27,0.0,1252.3,11270.71
5,6,3692.93,18230.47,34268.57,5.27,0.0,768.95,6920.57
6,7,3301.71,16255.24,32554.29,5.27,0.0,439.71,3957.43
7,8,3131.4,15497.14,30377.14,5.27,0.0,307.49,2767.43
8,9,2698.09,13260.95,26845.71,5.27,0.0,117.78,1060.0
9,10,2691.1,13434.28,26777.14,5.27,0.0,68.75,618.71


==> csv_data/uncons_high.csv <==
,cap,avg_aoi,avg_peak,peak,avg_nrg,avg_reg,down_t,sum_down_t
0,1,1274.64,9205.71,21840.0,18.26,6.04,2099.71,14698.0
1,2,586.78,5245.71,9960.0,18.26,3.91,1055.86,7391.0
2,3,338.59,2811.43,7440.0,18.26,2.13,373.29,2613.0
3,4,299.16,1834.29,2160.0,18.26,2.34,5.86,41.0
4,5,294.09,2022.86,2880.0,18.26,1.84,0.0,0.0
5,6,292.98,2022.86,2760.0,18.26,1.84,0.0,0.0
6,7,281.35,1714.29,2280.0,18.26,1.47,0.0,0.0
7,8,285.25,1748.57,2400.0,18.26,1.03,0.0,0.0
8,9,291.7,1902.86,2640.0,18.26,0.73,0.0,0.0
9,10,279.43,1645.71,2040.0,18.26,0.49,0.0,0.0

==> csv_data/uncons_low.csv <==
,cap,avg_aoi,avg_peak,peak,avg_nrg,avg_reg,down_t,sum_down_t
0,1,3070.27,16045.71,22560.0,5.62,0.77,1897.29,13281.0
1,2,3453.87,15222.86,36480.0,5.62,0.51,655.57,4589.0
2,3,2652.8,13045.71,33480.0,5.62,0.0,764.14,5349.0
3,4,1915.35,9102.86,22800.0,5.62,0.0,291.86,2043.0
4,5,2484.62,11434.29,35040.0,5.62,0.0,349.14,2444.0
5,6,2932.4,12685.71,41280.0,5.62,0.0,569.71,3988.0
6,7,3732.2,15840.0,54840.0,5.62,0.0,309.57,2167.0
7,8,1996.05,10148.57,30960.0,5.62,0.0,193.0,1351.0
8,9,1791.4,8982.86,14280.0,5.62,0.0,440.14,3081.0
9,10,2383.42,12257.14,34800.0,5.62,0.0,484.71,3393.0

==> csv_data/uncons_med.csv <==
,cap,avg_aoi,avg_peak,peak,avg_nrg,avg_reg,down_t,sum_down_t
0,1,2664.39,16491.43,25440.0,14.7,5.02,2160.29,15122.0
1,2,1548.3,12017.14,25440.0,14.7,2.82,1362.29,9536.0
2,3,682.91,4594.29,18600.0,14.7,1.01,281.71,1972.0
3,4,534.36,3891.43,13080.0,14.7,0.74,190.57,1334.0
4,5,413.7,2468.57,2880.0,14.7,0.37,0.0,0.0
5,6,411.89,2297.14,2760.0,14.7,0.0,0.0,0.0
6,7,427.95,2348.57,2880.0,14.7,0.07,0.0,0.0
7,8,431.78,2554.29,4440.0,14.7,0.0,0.0,0.0
8,9,441.43,2571.43,3960.0,14.7,0.0,0.0,0.0
9,10,400.4,2331.43,3120.0,14.7,0.0,0.0,0.0

==> csv_data/uni.csv <==
,cap,avg_aoi,avg_peak,peak,avg_nrg,avg_reg,down_t,sum_down_t
0,1,1020.0,2040.0,2040.0,14.34,8.96,0.0,0.0
1,2,540.0,1080.0,1080.0,14.34,5.28,0.0,0.0
2,3,540.0,1080.0,1080.0,14.34,5.03,0.0,0.0
3,4,480.0,960.0,960.0,14.34,3.87,0.0,0.0
4,5,480.0,960.0,960.0,14.34,3.61,0.0,0.0
5,6,480.0,960.0,960.0,14.34,3.36,0.0,0.0
6,7,480.0,960.0,960.0,14.34,3.11,0.0,0.0
7,8,480.0,960.0,960.0,14.34,2.86,0.0,0.0
8,9,420.0,840.0,840.0,14.34,1.44,0.0,0.0
9,10,420.0,840.0,840.0,14.34,1.19,0.0,0.0


==> csv_data/uni_high.csv <==
,cap,avg_aoi,avg_peak,peak,avg_nrg,avg_reg,down_t,sum_down_t
0,1,900.0,1800.0,1800.0,18.91,13.06,0.0,0.0
1,2,480.0,960.0,960.0,18.91,8.97,0.0,0.0
2,3,360.0,720.0,720.0,18.91,5.99,0.0,0.0
3,4,300.0,600.0,600.0,18.91,3.55,0.0,0.0
4,5,300.0,600.0,600.0,18.91,3.3,0.0,0.0
5,6,300.0,600.0,600.0,18.91,3.05,0.0,0.0
6,7,300.0,600.0,600.0,18.91,2.8,0.0,0.0
7,8,300.0,600.0,600.0,18.91,2.55,0.0,0.0
8,9,300.0,600.0,600.0,18.91,2.29,0.0,0.0
9,10,300.0,600.0,600.0,18.91,2.04,0.0,0.0


==> csv_data/uni_low.csv <==
,cap,avg_aoi,avg_peak,peak,avg_nrg,avg_reg,down_t,sum_down_t
0,1,4260.0,8520.0,8520.0,5.27,2.95,0.0,0.0
1,2,3540.0,7080.0,7080.0,5.27,2.5,0.0,0.0
2,3,2880.0,5760.0,5760.0,5.27,2.0,0.0,0.0
3,4,2520.0,5040.0,5040.0,5.27,1.55,0.0,0.0
4,5,2160.0,4320.0,4320.0,5.27,1.03,0.0,0.0
5,6,1920.0,3840.0,3840.0,5.27,0.55,0.0,0.0
6,7,1740.0,3480.0,3480.0,5.27,0.09,0.0,0.0
7,8,1560.0,3120.0,3120.0,5.27,0.0,0.0,0.0
8,9,1500.0,3000.0,3000.0,5.27,0.0,0.0,0.0
9,10,1440.0,2880.0,2880.0,5.27,0.0,0.0,0.0

